Coordinate-View Confusability Graphs and Matroid Rank Certificates

A coordinate-view presentation specifies a large confusability graph by coordinates rather than by an edge list. The problem is to certify zero-error recovery and Shannon capacity from the succinct presentation, before the exponentially large graph is materialized. For affine presentations over $\mathbb F_q$, Gaussian elimination gives a polynomial-time rank upper certificate from $O(rd\log q+Ld)$ input bits for a graph with $q^r$ vertices. Exactness of that certificate is equivalent to positivity of a Grassmannian avoidance count $N_{t^*}$. Positivity of $N_k$ is NP-complete for every fixed $k$, already over $\mathbb F_2$, while the ambient-rank parameter gives a fixed-parameter algorithm. The rank-one reduction is parsimonious for $\#SAT$. For arbitrary $t$, the finite decoder for $N_t$ reads the signed rank profile of the represented forbidden-point matroid; the kernel-intersection lattice alone does not determine the count. On the positive side, kernel sections give the exact formula $\Theta(G)=\log\alpha(G)=\min_{S\in\mathcal V}t(S)\log q$, with a projection-equality matrix optimal for Haemers minrank. A finite-field blocking theorem gives exactness when $q\ge L$, and Reed-Solomon/MDS codes give exact all-$k$-view families beyond that regime. Full-tuple coordinate-view graphs also have a polynomial-time cofinal-antichain normal form; transitive confusability is exactly intersection closure.

==> BUILD_LOG.txt <==
OpenHCS Paper Build Log
========================

Paper: paper2_it - Coordinate-View Confusability Graphs and Matroid Rank Certificates
Package Date: 2026-07-01T13:46:23.090176
Lean Toolchain: leanprover/lean4:v4.27.0-rc1

Proof Statistics:
-----------------
Lean Files: 16
Lines of Code: 59455
Theorems: 2037
Sorry Placeholders: 0

Proof Files:
------------
  - AffineCardinality.lean
  - AffineKernelSection.lean
  - ArrangementBoundary.lean
  - CapacityLower.lean
  - ComplexityBridge.lean
  - FactMatroid.lean
  - FiniteConverse.lean
  - GraphicCritical.lean
  - GraphicCriticalReduction.lean
  - HandleAliases.lean
  - KernelSectionHardness.lean
  - MultiFact.lean
  - NonlinearSectionWitness.lean
  - SATConjunctiveBridge.lean
  - SATCriticalBridge.lean
  - SemanticPhysicalBridge.lean

Note: Run 'python3 scripts/build_papers.py release' to include compilation output.

Build Instructions:
-------------------
To verify the proofs compile:

  cd proofs/
  lake build

All theorems will be machine-verified if compilation succeeds.

Repository: https://github.com/trissim/openhcs


==> graphs/manifest.json <==
{
  "default": "paper2_it.json",
  "graphs": [
    {
      "file": "paper2_it.json",
      "label": "paper2_it"
    }
  ]
}


==> paper2_it_copy_paste.txt <==
AUTO-GENERATED COPY/PASTE METADATA
Generated: 2026-07-01T13:46:18.685868

=== HUMAN COPY/PASTE ===

Title: Coordinate-View Confusability Graphs and Matroid Rank Certificates

Abstract (Unicode, for Zenodo):
A coordinate-view presentation specifies a large confusability graph by coordinates rather than by an edge list. The problem is to certify zero-error recovery and Shannon capacity from the succinct presentation, before the exponentially large graph is materialized.

For affine presentations over 𝔽_q, Gaussian elimination gives a polynomial-time rank upper certificate from O(rdlog q + Ld) input bits for a graph with qʳ vertices. Exactness of that certificate is equivalent to positivity of a Grassmannian avoidance count N_(t^(*)). Positivity of Nₖ is NP-complete for every fixed k, already over 𝔽₂, while the ambient-rank parameter gives a fixed-parameter algorithm. The rank-one reduction is parsimonious for #SAT.

For arbitrary t, the finite decoder for Nₜ reads the signed rank profile of the represented forbidden-point matroid; the kernel-intersection lattice alone does not determine the count. On the positive side, kernel sections give the exact formula Θ(G) = log α(G) = min_(S ∈ 𝒱)t(S)log q, with a projection-equality matrix optimal for Haemers minrank. A finite-field blocking theorem gives exactness when q ≥ L, and Reed–Solomon/MDS codes give exact all-k-view families beyond that regime. Full-tuple coordinate-view graphs also have a polynomial-time cofinal-antichain normal form; transitive confusability is exactly intersection closure.

Abstract (MathJax, for arXiv):
A coordinate-view presentation specifies a large confusability graph by coordinates rather than by an edge list. The problem is to certify zero-error recovery and Shannon capacity from the succinct presentation, before the exponentially large graph is materialized.

For affine presentations over $\mathbb F_q$, Gaussian elimination gives a polynomial-time rank upper certificate from $O(rd\log q+Ld)$ input bits for a graph with $q^r$ vertices. Exactness of that certificate is equivalent to positivity of a Grassmannian avoidance count $N_{t^*}$. Positivity of $N_k$ is NP-complete for every fixed $k$, already over $\mathbb F_2$, while the ambient-rank parameter gives a fixed-parameter algorithm. The rank-one reduction is parsimonious for $\#SAT$.

For arbitrary $t$, the finite decoder for $N_t$ reads the signed rank profile of the represented forbidden-point matroid; the kernel-intersection lattice alone does not determine the count. On the positive side, kernel sections give the exact formula $$\Theta(G)=\log\alpha(G)=\min_{S\in\mathcal V}t(S)\log q,$$ with a projection-equality matrix optimal for Haemers minrank. A finite-field blocking theorem gives exactness when $q\ge L$, and Reed–Solomon/MDS codes give exact all-$k$-view families beyond that regime. Full-tuple coordinate-view graphs also have a polynomial-time cofinal-antichain normal form; transitive confusability is exactly intersection closure.

arXiv Comments:
SIAM Journal on Computing submission. Main PDF: 39 pages, 1 figure, 0 tables. Supplementary: 41 pages, 0 figures, 2 tables. Lean 4 release artifact: 59455 lines, 2037 theorems/lemmas across 15 files (0 sorry placeholders; counts include packaged dependencies when present).

=== MACHINE YAML ===
paper_id: paper2_it
title: Coordinate-View Confusability Graphs and Matroid Rank Certificates
zenodo:
  title: Coordinate-View Confusability Graphs and Matroid Rank Certificates
  abstract: 'A coordinate-view presentation specifies a large confusability graph
    by coordinates rather than by an edge list. The problem is to certify zero-error
    recovery and Shannon capacity from the succinct presentation, before the exponentially
    large graph is materialized.


    For affine presentations over 𝔽_q, Gaussian elimination gives a polynomial-time
    rank upper certificate from O(rdlog q + Ld) input bits for a graph with qʳ vertices.
    Exactness of that certificate is equivalent to positivity of a Grassmannian avoidance
    count N_(t^(*)). Positivity of Nₖ is NP-complete for every fixed k, already over
    𝔽₂, while the ambient-rank parameter gives a fixed-parameter algorithm. The rank-one
    reduction is parsimonious for #SAT.


    For arbitrary t, the finite decoder for Nₜ reads the signed rank profile of the
    represented forbidden-point matroid; the kernel-intersection lattice alone does
    not determine the count. On the positive side, kernel sections give the exact
    formula Θ(G) = log α(G) = min_(S ∈ 𝒱)t(S)log q, with a projection-equality matrix
    optimal for Haemers minrank. A finite-field blocking theorem gives exactness when
    q ≥ L, and Reed–Solomon/MDS codes give exact all-k-view families beyond that regime.
    Full-tuple coordinate-view graphs also have a polynomial-time cofinal-antichain
    normal form; transitive confusability is exactly intersection closure.'
arxiv:
  title: Coordinate-View Confusability Graphs and Matroid Rank Certificates
  abstract: 'A coordinate-view presentation specifies a large confusability graph
    by coordinates rather than by an edge list. The problem is to certify zero-error
    recovery and Shannon capacity from the succinct presentation, before the exponentially
    large graph is materialized.


    For affine presentations over $\mathbb F_q$, Gaussian elimination gives a polynomial-time
    rank upper certificate from $O(rd\log q+Ld)$ input bits for a graph with $q^r$
    vertices. Exactness of that certificate is equivalent to positivity of a Grassmannian
    avoidance count $N_{t^*}$. Positivity of $N_k$ is NP-complete for every fixed
    $k$, already over $\mathbb F_2$, while the ambient-rank parameter gives a fixed-parameter
    algorithm. The rank-one reduction is parsimonious for $\#SAT$.


    For arbitrary $t$, the finite decoder for $N_t$ reads the signed rank profile
    of the represented forbidden-point matroid; the kernel-intersection lattice alone
    does not determine the count. On the positive side, kernel sections give the exact
    formula $$\Theta(G)=\log\alpha(G)=\min_{S\in\mathcal V}t(S)\log q,$$ with a projection-equality
    matrix optimal for Haemers minrank. A finite-field blocking theorem gives exactness
    when $q\ge L$, and Reed–Solomon/MDS codes give exact all-$k$-view families beyond
    that regime. Full-tuple coordinate-view graphs also have a polynomial-time cofinal-antichain
    normal form; transitive confusability is exactly intersection closure.'
  comments: 'SIAM Journal on Computing submission. Main PDF: 39 pages, 1 figure, 0
    tables. Supplementary: 41 pages, 0 figures, 2 tables. Lean 4 release artifact:
    59455 lines, 2037 theorems/lemmas across 15 files (0 sorry placeholders; counts
    include packaged dependencies when present).'
abstract_variants:
  unicode: 'A coordinate-view presentation specifies a large confusability graph by
    coordinates rather than by an edge list. The problem is to certify zero-error
    recovery and Shannon capacity from the succinct presentation, before the exponentially
    large graph is materialized.


    For affine presentations over 𝔽_q, Gaussian elimination gives a polynomial-time
    rank upper certificate from O(rdlog q + Ld) input bits for a graph with qʳ vertices.
    Exactness of that certificate is equivalent to positivity of a Grassmannian avoidance
    count N_(t^(*)). Positivity of Nₖ is NP-complete for every fixed k, already over
    𝔽₂, while the ambient-rank parameter gives a fixed-parameter algorithm. The rank-one
    reduction is parsimonious for #SAT.


    For arbitrary t, the finite decoder for Nₜ reads the signed rank profile of the
    represented forbidden-point matroid; the kernel-intersection lattice alone does
    not determine the count. On the positive side, kernel sections give the exact
    formula Θ(G) = log α(G) = min_(S ∈ 𝒱)t(S)log q, with a projection-equality matrix
    optimal for Haemers minrank. A finite-field blocking theorem gives exactness when
    q ≥ L, and Reed–Solomon/MDS codes give exact all-k-view families beyond that regime.
    Full-tuple coordinate-view graphs also have a polynomial-time cofinal-antichain
    normal form; transitive confusability is exactly intersection closure.'
  mathjax: 'A coordinate-view presentation specifies a large confusability graph by
    coordinates rather than by an edge list. The problem is to certify zero-error
    recovery and Shannon capacity from the succinct presentation, before the exponentially
    large graph is materialized.


    For affine presentations over $\mathbb F_q$, Gaussian elimination gives a polynomial-time
    rank upper certificate from $O(rd\log q+Ld)$ input bits for a graph with $q^r$
    vertices. Exactness of that certificate is equivalent to positivity of a Grassmannian
    avoidance count $N_{t^*}$. Positivity of $N_k$ is NP-complete for every fixed
    $k$, already over $\mathbb F_2$, while the ambient-rank parameter gives a fixed-parameter
    algorithm. The rank-one reduction is parsimonious for $\#SAT$.


    For arbitrary $t$, the finite decoder for $N_t$ reads the signed rank profile
    of the represented forbidden-point matroid; the kernel-intersection lattice alone
    does not determine the count. On the positive side, kernel sections give the exact
    formula $$\Theta(G)=\log\alpha(G)=\min_{S\in\mathcal V}t(S)\log q,$$ with a projection-equality
    matrix optimal for Haemers minrank. A finite-field blocking theorem gives exactness
    when $q\ge L$, and Reed–Solomon/MDS codes give exact all-$k$-view families beyond
    that regime. Full-tuple coordinate-view graphs also have a polynomial-time cofinal-antichain
    normal form; transitive confusability is exactly intersection closure.'


==> proofs/lake-manifest.json <==
{"version": "1.1.0",
 "packagesDir": ".lake/packages",
 "packages":
 [{"url": "https://github.com/leanprover-community/mathlib4",
   "type": "git",
   "subDir": null,
   "scope": "",
   "rev": "a8227f463392ef51e5bd9f68975fe46f5d9057f3",
   "name": "mathlib",
   "manifestFile": "lake-manifest.json",
   "inputRev": "a8227f463392ef51e5bd9f68975fe46f5d9057f3",
   "inherited": false,
   "configFile": "lakefile.lean"},
  {"url": "https://github.com/leanprover-community/plausible",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "b3dd6c3ebc0a71685e86bea9223be39ea4c299fb",
   "name": "plausible",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/LeanSearchClient",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "5ce7f0a355f522a952a3d678d696bd563bb4fd28",
   "name": "LeanSearchClient",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/import-graph",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "cff9dd30f2c161b9efd7c657cafed1f967645890",
   "name": "importGraph",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/ProofWidgets4",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "ef8377f31b5535430b6753a974d685b0019d0681",
   "name": "proofwidgets",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v0.0.84",
   "inherited": true,
   "configFile": "lakefile.lean"},
  {"url": "https://github.com/leanprover-community/aesop",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "fa78cf032194308a950a264ed87b422a2a7c1c6c",
   "name": "aesop",
   "manifestFile": "lake-manifest.json",
   "inputRev": "master",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/quote4",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "8920dcbb96a4e8bf641fc399ac9c0888e4a6be72",
   "name": "Qq",
   "manifestFile": "lake-manifest.json",
   "inputRev": "master",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/batteries",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "d320358435ce77f0be1d91d493e797876112beba",
   "name": "batteries",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover/lean4-cli",
   "type": "git",
   "subDir": null,
   "scope": "leanprover",
   "rev": "726b98c53e2da249c1de768fbbbb5e67bc9cef60",
   "name": "Cli",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v4.27.0-rc1",
   "inherited": true,
   "configFile": "lakefile.toml"}],
 "name": "ssot",
 "lakeDir": ".lake"}

